Born-Infeld Action in String Theory

In this thesis I present applications of the Born-Infeld action to the description of D-branes, mostly in the context of type IIB string theory. First I present the Callan-Maldacena construction of a fundamental string attached to a threebrane, whereby the string is made out of the wrapped brane. This interpretation withstands a rather detailed scrutiny, including the magnitude of the static tension and of the B-I charge; and Polchinski's mixed Dirichlet/Neumann boundary conditions for small perturbations of the string. The latter arise dynamically from the full non-linear equations of motion. Also, the Born-Infeld charge is shown to produce the correct form of dipole radiation under the influence of harmonic oscillations of the string. The second part comprises of the application of these ideas to the AdS/CFT correspondence. Using the essentially non-perturbative nature of the B-I action we were able to construct in the near-horizon geometry of N D3-branes the color-singlet baryon vertex of the SU(N) gauge theory as a fivebrane wrapped on the $S^5$ sphere, with B-I strings playing the role of the quarks. Also, in the asymptotically flat background we obtain a smooth classical description of the Hanany-Witten phenomenon. In the case of non-extremal background we construct baryons of the three-dimensional non-supersymmetric theory, the low energy dynamics of which was conjectured to be equivalent to ordinary QCD. Our approach allows to exhibit confining properties of color flux tubes, i.e. the dependence of the tension of the flux tube on its color content. We do this by building an extended baryon, where a fraction $\nu$ of the total of N quarks is removed to a finite distance.

==> INCLUDE/bib.txt <==
\bibitem{bab}
T.~Banks and L.~Susskind,
``Brane - anti-brane forces,"
hep-th/9511194.
%%CITATION = HEP-TH 9511194;%%


\bibitem{Gibbons:1996vg}
G.W.~Gibbons, M.B.~Green and M.J.~Perry,
``Instantons and seven-branes in type IIB superstring theory,"
Phys. Lett. {\bf B370}, 37 (1996)
hep-th/9511080.
%%CITATION = PHLTA,B370,37;%%


\bibitem{Schwarz:1983qr}
J.H.~Schwarz,
``Covariant Field Equations Of Chiral N=2 D = 10 Supergravity,"
Nucl. Phys. {\bf B226}, 269 (1983).
%%CITATION = NUPHA,B226,269;%%


\bibitem{Brink:1981nb}
L.~Brink and J.H.~Schwarz,
``Quantum Superspace,"
Phys. Lett. {\bf 100B}, 310 (1981).
%%CITATION = PHLTA,100B,310;%%


\bibitem{Green:1984wt}
M.B.~Green and J.H.~Schwarz,
``Covariant Description Of Superstrings,"
Phys. Lett. {\bf 136B}, 367 (1984).
%%CITATION = PHLTA,136B,367;%%


\bibitem{supermembrane}
E.~Bergshoeff, E.~Sezgin and P.K.~Townsend,
``Supermembranes And Eleven-Dimensional Supergravity,"
Phys. Lett. {\bf B189}, 75 (1987).
%%CITATION = PHLTA,B189,75;%%


\bibitem{Dirac:1962iy}
P.A.~Dirac,
``An Extensible Model Of The Electron,"
Proc. Roy. Soc. Lond. {\bf A268}, 57 (1962).
%%CITATION = PRSLA,A268,57;%%


\bibitem{Leigh:1989jq}
R.G.~Leigh,
``Dirac-Born-Infeld Action From Dirichlet Sigma Model,"
Mod. Phys. Lett. {\bf A4}, 2767 (1989).
%%CITATION = MPLAE,A4,2767;%%


\bibitem{bi}
M.~Born and L.~Infeld,
``Foundations Of The New Field Theory,"
Proc. Roy. Soc. Lond. {\bf A144}, 425 (1934).
%%CITATION = PRSLA,A144,425;%%


\bibitem{supermembrane2}
P.K.~Townsend,
``The eleven-dimensional supermembrane revisited,"
Phys. Lett. {\bf B350}, 184 (1995)
hep-th/9501068.
%%CITATION = PHLTA,B350,184;%%


\bibitem{Aganagic:1996nn}
M.~Aganagic, C.~Popescu and J.H.~Schwarz,
``Gauge invariant and gauge fixed D-brane actions,"
Nucl. Phys. {\bf B495}, 99 (1996)
hep-th/9612080.
%%CITATION = NUPHA,B495,99;%%


\bibitem{supermembrane1}
J.~Hughes, J.~Liu and J.~Polchinski,
``Supermembranes,"
Phys. Lett. {\bf 180B}, 370 (1986).
%%CITATION = PHLTA,180B,370;%%


\bibitem{siegel}
W.~Siegel,
``Hidden Local Supersymmetry In The Supersymmetric Particle Action,"
Phys. Lett. {\bf 128B}, 397 (1983).
%%CITATION = PHLTA,128B,397;%%




\bibitem{daha}
A.~Dabholkar, G.~Gibbons, J.A.~Harvey and F.~Ruiz Ruiz,
``Superstrings And Solitons,"
Nucl. Phys. {\bf B340}, 33 (1990).
%%CITATION = NUPHA,B340,33;%%\\
A.~Dabholkar and J.A.~Harvey,
``Nonrenormalization Of The Superstring Tension,"
Phys. Rev. Lett. {\bf 63}, 478 (1989).
%%CITATION = PRLTA,63,478;%%




==> INCLUDE/hepth_Abstract.txt <==
In this thesis I present applications of the Born-Infeld action to the 
description of D-branes, mostly in the context of type IIB string theory. 
First I present the Callan-Maldacena construction
of a fundamental string attached to a threebrane, 
whereby the string is made out of the wrapped brane. 
This interpretation withstands
a rather detailed scrutiny, including the magnitude of the 
static tension and of the B-I charge;
and Polchinski's mixed Dirichlet/Neumann boundary conditions for small
perturbations of the string. The latter arise dynamically from the full
non-linear equations of motion. Also, the Born-Infeld charge is shown
to produce the correct form of dipole radiation under the influence of
harmonic oscillations of the string.
The second part comprises of the application of
these ideas to the AdS/CFT correspondence. Using the essentially
non-perturbative nature of the B-I action we were able to construct
in the near-horizon geometry of N D3-branes
the color-singlet baryon vertex of the SU(N) gauge theory as a 
fivebrane wrapped on the $S^5$ sphere, with B-I strings playing
the role of the quarks. Also, in the asymptotically flat background
we obtain a smooth classical 
description of the Hanany-Witten phenomenon. 
In the case of non-extremal background we construct baryons of 
the three-dimensional non-supersymmetric theory, the low energy 
dynamics of which was conjectured to be equivalent to ordinary QCD.
Our approach allows to exhibit confining properties of color flux 
tubes, i.e. the dependence of the tension of the flux tube on its 
color content. We do this by building an extended baryon, where 
a fraction $\nu$ of the total of N quarks is removed to a finite distance.

==> INCLUDE/mypapers.txt <==
\bibitem{neumannP}
K.G.~Savvidy and G.K.~Savvidy,
``Neumann boundary conditions from Born-Infeld dynamics,"
hep-th/9902023.
%%CITATION = HEP-TH 9902023;%%


\bibitem{brane_deathP}
K.G.~Savvidy,
``Brane death via Born-Infeld string,"
hep-th/9810163.
%%CITATION = HEP-TH 9810163;%%

\bibitem{cgs}
C.G.~Callan, A.~Guijosa and K.G.~Savvidy,
``Baryons and string creation from the five-brane world volume action,"
hep-th/9810092.
%%CITATION = HEP-TH 9810092;%%

\bibitem{nonextrP}
C.G.~Callan, A.~Guijosa, K.G.~Savvidy and O.~Tafjord,
``Baryons and flux tubes in confining gauge theories from brane actions,"
hep-th/9902197.
%%CITATION = HEP-TH 9902197;%%
